How to build a magnetometer with thermal atomic vapor: A tutorial

This article is designed as a step-by-step guide to optically pumped magnetometers based on alkali atomic vapor cells. We begin with a general introduction to atomic magneto-optical response, as well as expected magnetometer performance merits and how they are affected by main sources of noise. This is followed by a brief comparison of different magnetometer realizations and an overview of current research, with the aim of helping readers to identify the most suitable magnetometer type for specific applications. Next, we discuss some practical considerations for experimental implementations, using the case of an $M_z$ magnetometer as an example of the design process. Finally, an interactive workbook with real magnetometer data is provided to illustrate magnetometer-performance analysis.

==> Section2-BlochEq/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Section5-Assembly/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
